Radio & X-ray detections of GX 339--4 in quiescence using MeerKAT and Swift

The radio:X-ray correlation that characterises accreting black holes at all mass scales - from stellar mass black holes in binary systems to super-massive black holes powering Active Galactic Nuclei - is one of the most important pieces of observational evidence supporting the existence of a connection between the accretion process and the generation of collimated outflows - or jets - in accreting systems. Although recent studies suggest that the correlation extends down to low luminosities, only a handful of stellar mass black holes have been clearly detected, and in general only upper limits (especially at radio wavelengths) can be obtained during quiescence. We recently obtained detections of the black hole X-ray binary GX 339--4 in quiescence using the MeerKAT radio telescope and Swift X-ray Telescope instrument onboard the Neil Gehrels Swift Observatory, probing the lower end of the radio:X-ray correlation. We present the properties of accretion and of the connected generation of jets in the poorly studied low-accretion rate regime for this canonical black hole XRB system.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
